Decomposable sparse polynomial systems

The Macaulay2 package DecomposableSparseSystems implements methods for studying and numerically solving decomposable sparse polynomial systems. We describe the structure of decomposable sparse systems and explain how the methods in this package may be used to exploit this structure, with examples.

==> examples/decomposableExample.txt <==
i1 : R = CC[x,y,z];

i2 : F = {2+x*y*z-x^2*y,4-y^2*z+2*x*z^2-3*x^2*z,1-y*z^2-3*x*y*z};

i3 : isDecomposable F

o3 = true

i4 : elapsedTime solveDecomposableSystem F;
     -- 0.237837 seconds elapsed


==> examples/solveDecomposableExample3.txt <==
i9 : A = {matrix {{0, 2, 4, 2, 4}, {0, 2, 4, 0, 2}, {0, 2, 4, 0, 2}, {0, 0, 0, 1, 1}, {0, 0, 0, 2, 2}},
          matrix {{2, 2, 4, 6, 6}, {2, 0, 2, 4, 2}, {2, 0, 2, 4, 2}, {0, 1, 1, 1, 2}, {0, 2, 2, 2, 4}},
          matrix {{0, 0, 0, 0}, {0, 0, 4, 4}, {0, 2, 2, 8}, {0, 0, 4, 4}, {0, 2, 0, 6}},
          matrix {{0, 0, 0, 0, 0, 0}, {0, 0, 0, 2, 4, 4}, {0, 2, 4, 1, 2, 4}, {0, 0, 0, 2, 4, 4}, {0, 2, 4, 0, 0, 2}},
          matrix {{0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1}, {0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1, 0, 0, 0, 0, 0, 0, 0, 0, 1, 1, 1, 1, 1, 1, 1, 1}, {1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0, 1, 1, 1, 1, 0, 0, 0, 0}, {1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0, 1, 1, 0, 0}, {1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0, 1, 0}}};

i10 : C = {{.327247-.416051*ii, .75919+.026797*ii, .557068+.905199*ii, 1.12233+.412263*ii, .717156+.397076*ii},
           {1.11741+.746533*ii,-.380349+1.51043*ii, 1.42409+.607141*ii, .654335+1.08586*ii, .148479+.902336*ii},
           {-.009037+1.11985*ii, -.419034+.697753*ii,-.00682689+.0558375*ii, .726757+.258754*ii},
           {.964788+.836921*ii, .276475+.980357*ii, 1.31812+1.17736*ii, 1.05172+1.00622*ii,.528531+.328919*ii, .0972333+.415096*ii},
           {.112976+.726947*ii, .388233+.303239*ii, .931033-.458161*ii, -.632615+.965424*ii,.880513+.293688*ii, .466696+1.52133*ii, 1.30076-.266048*ii, .710442+.584101*ii, .627469+.854035*ii, -.4922+.326786*ii,.222171+.513947*ii, .444495+.620784*ii, 1.18884-.075544*ii, -.719576+.866816*ii, .412051+.60544*ii, .554703+.513762*ii,.221345+.91096*ii, .32416+1.34214*ii, .074382+.620409*ii, .94331+.17949*ii, 1.70951+1.23411*ii, .314777+1.29972*ii,-.049153+.704809*ii, .908264+1.01773*ii, 1.11382+.241962*ii, -.265291+.67068*ii, .703075+.564597*ii, -.0765676+.326669*ii,1.51309+1.35548*ii, .782652+.331934*ii, .719073+.392902*ii, -.524066+.182278*ii}};

i11 : elapsedTime S = solveDecomposableSystem(A,C,Strategy=>FromGeneric);
     -- 55.8985 seconds elapsed

i12 : #S

o12 = 6000

i13 : elapsedTime S = solveDecomposableSystem(A,C,Verify=>1);
     -- 31.2262 seconds elapsed

i14 : #S

o14 = 6000


==> examples/solveDecomposableExample3b.txt <==
i15 : A = <<< omitted, see Section 4 in [4] for details >>> ; 

  -- A has five supports, print the first one
i16 : print(length A,  A_0) 
(5, | 0 2 4 2 4 |)
    | 0 2 4 0 2 |
    | 0 2 4 0 2 |
    | 0 0 0 1 1 |
    | 0 0 0 2 2 |

i17 : elapsedTime (F,S) = solveDecomposableSystem(A,,Verify=>1);
     -- 15.7643  seconds elapsed

i18 : elapsedTime S' = solveDecomposableSystem(F,Strategy=>FromGeneric);
     -- 29.4645 seconds elapsed

i19 : print(#S,#S')
o19 = (6000, 6000)


==> examples/solveInstanceExample.txt <==

i1 : A={matrix{{2,1,0},{1,1,0},{0,1,0}},
        matrix{{2,0,1,0},{0,2,0,0},{1,1,2,0}},
        matrix{{1,0,0},{1,1,0},{1,2,0}}};

i2 : elapsedTime (F,S)=solveInstance(A);
     -- 0.0904155 seconds elapsed

i3 : #S

o3 = 12


==> examples/solverExample.txt <==
i1 : R = CC[x,y,z];

i2 : F = {2+x*y*z-x^2*y,4-y^2*z+2*x*z^2-3*x^2*z,1-y*z^2-3*x*y*z};

i3 : isDecomposable F

o3 = true

i4 : elapsedTime solveDecomposableSystem F;
     -- 0.237837 seconds elapsed

